How old are SN Ia Progenitor Systems? New Observational Constraints on the Distribution of Time Delays from GALEX

The time delay between the formation of the progenitor systems of Type Ia supernovae (SNe Ia) and their detonation is a vital discriminant between the various progenitor scenarios that have been proposed for them. We use SDSS optical and GALEX ultraviolet observations of the early-type host galaxies of 21 nearby SNe Ia and quantify the presence or absence of any young stellar population to constrain the minimum time delay for each supernova. We find that early-type host galaxies lack `prompt' SNe Ia with time delays of <100 Myr and that ~70% SNe Ia have minimum time delays of 275 Myr -- 1.25 Gyr, with a median of 650 Myr, while at least 20% SNe Ia have minimum time delays of at least 1 Gyr at 95% confidence and two of these four SNe Ia are are likely older than 2 Gyr. The distribution of minimum time delays observed matches most closely the expectation for the single-degenerate channel with a main sequence donor. Furthermore, we do not find any evidence that sub-luminous SNe Ia are associated with long time delays.

==> response_to_referee.txt <==
Dear Editor,

Please find enclosed the revised manuscript titled "How old are SN Ia Progenitor Systems? New Observational Constraints on the Distribution of Time Delays from GALEX". The referee has made a number of valuable suggestions that I think have substantially improved the manuscript and increased its clarity. I have responded to all the referee's suggestions individually below. In order to increase the readability of the revised manuscript, I have bolded changed or added parts of the text.

Kind regards,
Kevin Schawinski


Reviewer's Comments:

Comments to the Author
Referee report for Schawinski, "How old are SN Ia Progenitor Systems?..."

This paper contains new, interesting data, a thorough analysis (at least regarding the galaxy aspects), and the subject matter is compelling. The work on stellar populations is more careful than any similar work in the SN literature, and this should address several outstanding questions in the field. On the negative side, some of the conclusions slightly overreach, as they depend critically on assumptions. Many important prior studies have also not been considered -- doing so should change some of what what is said here. A few simple tests related to these studies may answer some of the ambiguities here, and could change some of the conclusions. The changes, tests, and references to prior work I request here are not difficult, but they must be done before I can recommend the paper for publication.

--------------------------------------------------------------------------------------
Actually, my largest concern is that in section 3.1 the author says he adds 0.1 mag error to each band. That seems excessive. Please explain how the results change if that number is smaller. Obviously a large jump as you go from UV (i.e. if the zero points are wrong) could lead to spurious results, and if you have to add 0.1 mag it does not give me confidence. Were the apertures for the galex and other photometry the same?

# Response:

I have tested the effect of adding various amounts of systematic error to broad-band photometry for similar codes in general, and for the data set and specific implementation used in this paper. By increasing the amount of assumed systematic error, the minimum set of parameters (t_y, f_y) do not change and individual fits do not change from cases where a young population is detected to one where a young population is ruled out. Increasing the assumed error increases the size of the errors on (t_y, f_y) at the minimum, or lowers the limit on t_y in cases where no young component is detected. While the SDSS photometric system is exquisitely calibrated, down to the 2-3% level for DR6, the same is not true for GALEX. The GALEX science team claim that they have achieved a photometric repeatability of 0.03 and 0.05 mag (in NUV and FUV; Morrissey et al. 2007). Given this, I believe a 0.1 mag error may be somewhat pessimistic, but not overly so. Reducing the error to 0.05 mag does not change any of the main conclusions in this paper. I should add here that the main driver in detecting the presence and absence of small young populations are UV-optical colours whose observed range spans 5-7 mag, compared to which 0.1 mag is small. 

Given that this is the most major concern of the referee, I have added a discussion of this to the end of Section 3.1.
--------------------------------------------------------------------------------------

--------------------------------------------------------------------------------------
A shortcoming of this work is that it only indirectly considers the fact that SNe have different lightcurve shape distributions depending on their host galaxy properties (see Sullivan et al. 2006 for the cleanest presentation of this). In other words the SNe in ellipticals and spirals really are different (at least some are). Roughly speaking, SNe in ellipticals are almost always dim and have narrow lightcurves. SNe Ia in small, star forming galaxies are almost always more luminous and have broad lightcurves (sometimes dim SNe appear in large spirals, though in numbers proportional to the mass of the spiral). The simplest hypothesis is that old stars make dimmer SNe and young ones make bright SNe. This paper is saying that that isn't necessarily so -- they can't rule out that two of the subluminous SNe come from a population of less than a Gyr. Fair enough, but what does that mean for the hypothesis of old=dim, young=bright? And aside from discussing this generally, this paper should include numbers for the SN Ia lightcurve widths, where available.

Several of the major papers whose ideas must be incorporated into this analysis include:

Totani et al. 2008, PASJ, 60,1327: determined SN delay times from early-type galaxies.
Botticella et al. 2008, A&A, 479, 49: rate study finding a "significant fraction of SN Ia progenitors has a lifetime longer than 2-3 Gyr"
Greggio 2005 2005, A&A, 441, 1055: theoretical study of SD and DD DTDs
Aubourg et al. 2008, A&A, 492, 631: determines age of prompt component from host spectra
Pritchet et al. 2008, ApJ, 683L, 25: analytic theory applied to data
Belczynski et al. 2005, ApJ, 629, 915: theoretical study of SD and DD DTDs

# Response:

Given the referee's concern regarding the connection between the lightcurve shape & luminosity, I have substantially revised section 1.3 and specifically included all the suggested references. 

More detailed quantitative information about the individual SN Ia lightcurves in the sample used here are generally not available beyond the three events that are labelled as sub-luminous.
--------------------------------------------------------------------------------------



--------------------------------------------------------------------------------------
Understanding of the SN literature is so limited here that I recommend the author consider adding a second author who is a SN expert, rather than relying on the referee for this knowledge. This may increase penetration of the results in the SN field as well.

There are three major claims to this paper:
1. Early-type hosts lack 'prompt' SNe.
2. The distribution of minimum time delays match the expectation for the main sequence single degenerate channel.
3. There is no evidence that sub-luminous SNe Ia are associated with long time delays.

(1) This is not that controversial, but the words used are important. Here by "prompt" the authors mean SNe with delays less than 100 Myr. However, authors mean different things when they say prompt. Sullivan et al. 2006, for example, use 500 Myr, and many of the SNe here would be considered "prompt" by that definition.

(2) Is true, but the conclusions most will come away with depend on how you state this result. Another way to say this is that it requires arguably extreme behavior (the time delay must be the minimum possible) for SNe to match the expectation from the single degenerate MS channel.

(3) This is an exciting claim, but I think it is possibly premature. You have shown there are young components to the galaxies that host sub-luminous SNe Ia, but that does not mean it is more likely that these SNe come from these young components than from the old.

There is a way to address (3). Several authors give values for what are called the A and B parameters (see Scannapieco & Bildsten 2005 for a definition, Sullivan et al. 2006 for more recent numbers). These parameters give SN rates as a function of galaxy mass (A) and star formation rate (B). If you know the mass of old stars in a galaxy, you can multiply this by A to get the number of SNe expected from the "delayed" channel. Similarly, if you know the star formation rate you can get the number of expected SNe from the "B" channel. Whether A*M or B*SFR dominates should tell you the relative probability of getting a SN from either channel in a given galaxy.

What we want to test is whether A*M > B*SFR -- if so the old population dominates. We can approximate SFR with f*M / delta t, where f is the young stars mass fraction, and delta t is their characteristic age. Thus mass drops out and all we need to know is whether A/B > f / delta t. I don't have the numbers to do this calculation, but the author should (and put the numbers in the table).


# Response:

(1) I agree that the definition of `prompt' is critical and its precise definition varies from work to work. I have added a footnote to Section 5.1 to alert the reader to this. In other parts of the paper, I ensure that I note that by `prompt' I mean <100 Myr.

(2) As explained below, this claim has to be stated with appropriate caveats and I have clarified this.

(3) Similarly, as explained below, I have added appropriate qualifications to this statement.

The referee's suggestion to use the "rate = A*M + B*SFR" formalism to infer the ratio of A/B is an excellent idea. I have attempted to make this calculation, but find that it does not offer any useful constraints from the data used here. This is because the mass-fraction f of the young population is poorly constrained in the majority of cases and leads to a range in values of A/B that does not result in any interesting constraint. Experience with similar SED fitting exercises show that the inclusion of stellar absorption indices (e.g. Schawinski et al. 2007, MNRAS, 382, 1415) strongly constrains the mass-fraction. Future work incorporating spectroscopic data might be used to constrain this.
--------------------------------------------------------------------------------------

--------------------------------------------------------------------------------------
Throughout: For a 100 Myr timescale, the secondary must be ~7-8 solar masses. I suspect there are not enough stars in this mass range to account for all "prompt" SNe Ia. Please at least address this fact.

# Response: 

This is a good point, especially given that I do not find any `prompt' candidates.
--------------------------------------------------------------------------------------


--------------------------------------------------------------------------------------
1.1.2 The lower limit on delay time from the DD channel is not many Gyrs -- after the common envelope phase the WDs can emerge close together.


# Response: 

The original formulation of "many Gyrs up to the age of the Universe" is unclear. I have clarified this.
--------------------------------------------------------------------------------------

--------------------------------------------------------------------------------------
1.3 It is hard to argue that Strolger et al. 2004, 2005 is limited by knowledge of the star formation history. In some bins at high redshift they only had one SN. And their efficiencies were calculated very simplistically.

# Response: 

The number of objects at high-z that Strolger et al used is indeed another limit factor. I add this point to the text.
--------------------------------------------------------------------------------------

--------------------------------------------------------------------------------------
1.3 "Gallagher... found that SNe ia in host galaxies with older bulk ages and higher metallicities were dimmer, though this effect has been disputed by Howell et al. (2009)." Howell et al. did not dispute that older, higher-metallicity galaxies produce dimmer SNe, they argued that there was no residual after lightcurve shape correction.

# Response: 

I expressed myself poorly and I correct this statement.
--------------------------------------------------------------------------------------

--------------------------------------------------------------------------------------
1.3 "There is some evidence that these subluminous events are due to explosions with low 56Ni masses..." This is an understatement. I'd say there is absolute consensus.

# Respone:

Changed to "The consensus in the literature is..."
--------------------------------------------------------------------------------------


--------------------------------------------------------------------------------------
2.2: For the comparison GALEX sample, are there any selection effects? Is a UV detection required?

# Response:

A UV detection is not required, but all objects in the sample did have detections in at least one of the GALEX bands. I clarify this in the text.

--------------------------------------------------------------------------------------


--------------------------------------------------------------------------------------
5.2 I ultimately understood what you meant in this section, but it took reading the whole section, because it is ambiguous at first. "We see evidence that this is not the case," could mean several things. The paragraph starts off strongly worded, as if you are going to say that you have evidence that subluminous SNe Ia come from a young population, but ultimately you are only saying that you can't tell.

# Response:

I re-phrase this statement to clarify this. All I can state is that in the case of one of two out of three sub-luminous SNe Ia, a shorter time delay cannot be ruled out.
--------------------------------------------------------------------------------------


--------------------------------------------------------------------------------------
5.3.2 "If we assume that the actual DTD is approximated well by Figure 6, then... the MS+CO WD scenario matches..." That is one huge assumption -- that SNe Ia always come from the young population in a galaxy, if there is one. It deserves to be spelled out better, and cushioned with caveats.

# Response:

I agree that this is a very strong assumption which impacts the statements in 5.3.1-5.3.3, so I expand its discussion in 5.3, the introduction to this section. Clearly, if the DmTD does not approximate the true DTD very well, then the conclusions in 5.3.1-5.3.3 are moot.
--------------------------------------------------------------------------------------


--------------------------------------------------------------------------------------
5.3.3 "[long delay times] can be accounted for by RG donors and the DD channel." This comes off as a throwaway line, but it is essential. Please explain and add references. Several authors in the above listed works find that RG donors are not sufficient to explain the numbers of SNe in an old population.

# Response:

I have expanded this sub-section, added appropriate references, add the caveat about rates and point out that this 
--------------------------------------------------------------------------------------


--------------------------------------------------------------------------------------
Putting 5.3.2 and 5.3.3 together, it sounds like you are saying that by making a possibly extreme assumption you can explain 80% of SNe with the SD model, but you might need the DD channel for a few pesky SNe. Then why do you need the extreme assumption? Isn't it more plausible that many of the SNe in early galaxies aren't from the young population? This can be tested as outlined above.

# Response:


--------------------------------------------------------------------------------------

--------------------------------------------------------------------------------------
Section 5.4 comes across as scare mongering to make the paper seem more interesting. To guard against this, it should have real numbers and present other viewpoints (none of the authors on Sarkar et al. do SN cosmology, but I don't think they were saying that the cosmology as currently done is wrong). According to Howell et al. 2007, at current error levels the two populations don't lead to different cosmologies. Also, subluminous SNe are not seen at high redshift, and are not used in cosmological studies.

# Response:

Removed this sub-section, as it is not vital.
--------------------------------------------------------------------------------------


--------------------------------------------------------------------------------------
6 "If we extrapolate from this result, the SD MS+CO WD channel accounts for about 70% of all SNe Ia in early-type galaxies..." That certainly is an extrapolation -- you have not shown that. You have shown that at most 70% of SNe could be accounted for by this mechanism, but the actual number could be much lower. It almost certainly is lower, given that SNe Ia have different stretches in different environments.

# Response:

Re-phrased this statement to make it clear that this is only true under extreme assumptions.
--------------------------------------------------------------------------------------
